An extended [CII] halo around a massive star-forming galaxy at z = 5.3

High-redshift observations are often biased towards massive and bright galaxies that are not necessarily representative of the full population. In order to accurately study galaxy evolution and mass assembly at these redshifts, observations of ``normal'' main sequence galaxies are required. Here we present Atacama Large Millimeter/Submillimeter Array (ALMA) 0.3" resolution observations of the [CII] emission line at 158$\mu$m of HZ7, a main sequence galaxy at $z=5.25$. Comparing to archival rest-frame UV observations taken by the Hubble Space Telescope (HST), we find strong evidence of the existence of extended [CII] emission, which we estimate to be twice the size of the rest-frame UV emission, yielding one of the first high-redshift objects where a clear signature of a [CII] ``Halo'' has been detected to date. For a matched S\'ersic profile with n = 1, we measured a [CII] effective radius of $0.50\pm 0.04$" (3.07$\pm 0.25$ kpc) and an average rest-frame UV effective radius of $0.2\pm0.04$" ($1.48\pm0.16$ kpc). The [CII] morphology and kinematics of the system suggest a merging event resulting in a non rotating disk system. This event could be responsible for the extended [CII] emission. Alternatively, some potential obscured emission could also explain the [CII] to UV size ratio. These results contribute to the growing consensus with respect to the existence of extended [CII] emission around galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
